Light Mediators in Anomaly Free $U(1)_X$ Models II - Constraints on Dark Gauge Bosons

We consider experimental constraints in the MeV region in order to determine the parameter space for the $U(1)_X$ extension of the Standard Model, presented in the first part of our work. In particular, we focus on the model UV-completed by cold WIMPs. We conclude that the electron anomalous magnetic moment, the neutrino trident production and the relic abundance $\Omega_{CDM}$ provide the most stringent bounds and, in particular cases, they are sufficient to exclude dark-photon ($A'$) models. By allowing the axial-vector coupling of the dark gauge boson $Z'$, the interference effect with the SM gauge bosons may reduce the bounds coming from the trident neutrino production. At the same time, such coupling allows a region of the parameter space already favored both by the relic abundance and by the discrepancy between experimental result and theoretical prediction for the muon anomalous magnetic moment. We emphasize that light-$Z'$ interactions, non-universal for the two first lepton families, necessarily create a difference in the proton charge radius measured in the Lamb shift of the $e$-hydrogen and $\mu$-hydrogen. Finally, we determine the effects of the new gauge boson on the forward-backward asymmetry in $e^+ e^- \rightarrow \bar{f} f$, $f = \mu, \tau$, and on the leptonic decays $M \rightarrow j \nu_j l^+ l^-$, where $M = \pi, K, D, D_s, B$ and $j,l = e, \mu$.

==> Figures/ABF.json <==
{"title":"An Example Diagram","elements":{"anchors":{"1":{"id":1,"x":50,"y":100,"r":1},"2":{"id":2,"x":150,"y":200},"3":{"id":3,"x":50,"y":300,"r":1},"4":{"id":4,"x":400,"y":100,"r":1},"5":{"id":5,"x":300,"y":200},"6":{"id":6,"x":400,"y":300,"r":1}},"propagators":{"1":{"id":1,"kind":"fermion","label":"\\bar{e}(p^+)","anchor1":2,"anchor2":1,"labelDistance":40.30508652763321,"labelLocation":0.935},"2":{"id":2,"kind":"fermion","label":"e(p^-)","anchor1":3,"anchor2":2,"labelDistance":-36.76955262170048,"labelLocation":0.06999999999999998},"3":{"id":3,"kind":"em","stroke":"#2d89d3","label":"V_\\mu","anchor1":2,"anchor2":5},"4":{"id":4,"kind":"fermion","label":"\\bar{f}(k^+)","anchor1":4,"anchor2":5,"labelDistance":-10.606601717798217,"labelLocation":-0.325},"5":{"id":5,"kind":"fermion","label":"f(k^-)","anchor1":5,"anchor2":6,"labelDistance":21.21320343559641,"labelLocation":1.2999999999999998}},"text":{},"shapes":{}}}

==> Figures/SD.json <==
{"title":"An Example Diagram","elements":{"anchors":{"574":{"id":574,"x":350,"y":300,"r":8},"1704":{"id":1704,"x":500,"y":400,"r":3},"3701":{"id":3701,"x":250,"y":300,"r":1},"8565":{"id":8565,"x":500,"y":300,"r":1},"8592":{"id":8592,"x":500,"y":200,"r":1},"9250":{"id":9250,"x":350,"y":400,"r":1},"9500":{"id":9500,"x":150,"y":300,"r":1}},"propagators":{"914":{"id":914,"kind":"em","anchor1":574,"anchor2":8565,"label":"A_\\mu (p_2)","labelDistance":1,"labelLocation":1.3866666666666667},"2215":{"id":2215,"kind":"dashed","anchor1":3701,"anchor2":574,"label":"M^+(k)","labelDistance":30.769230769230766,"labelLocation":-0.5769230769230771},"3543":{"id":3543,"kind":"dashed","anchor1":9500,"anchor2":3701},"4197":{"id":4197,"kind":"fermion","anchor1":574,"anchor2":8592,"arrow":-1,"label":"l^+(p_3)","labelDistance":-24.12945853579745,"labelLocation":1.290769230769231},"5051":{"id":5051,"kind":"fermion","anchor1":574,"anchor2":1704,"label":"\\nu_l(p_1)","labelDistance":40.77046442255435,"labelLocation":1.2092307692307693}},"text":{},"shapes":{}}}

==> Figures/TrC.json <==
{"title":"An Example Diagram","elements":{"anchors":{"615":{"id":615,"x":350,"y":350,"r":1},"1127":{"id":1127,"x":200,"y":200,"r":1},"1489":{"id":1489,"x":300,"y":400,"r":1},"2189":{"id":2189,"x":300,"y":200,"r":1},"5791":{"id":5791,"x":400,"y":300,"r":1},"6552":{"id":6552,"x":400,"y":200,"r":1},"6920":{"id":6920,"x":350,"y":300,"r":1},"7523":{"id":7523,"x":400,"y":350,"r":1}},"propagators":{"555":{"id":555,"kind":"em","anchor1":6920,"anchor2":2189,"label":"W","labelDistance":27.950849718747374,"labelLocation":0.4},"1759":{"id":1759,"kind":"fermion","anchor1":615,"anchor2":6920},"1815":{"id":1815,"kind":"fermion","anchor1":6920,"anchor2":5791,"label":"\\nu(p_3)","labelDistance":16.25,"labelLocation":1.675},"3575":{"id":3575,"kind":"fermion","anchor1":1127,"anchor2":2189,"label":"\\nu(p_b)","labelDistance":24.999999999999996,"labelLocation":0.2625},"6534":{"id":6534,"kind":"fermion","anchor1":615,"anchor2":7523,"arrow":-1,"label":"\\mu(p_1)","labelDistance":16.25,"labelLocation":1.7},"7034":{"id":7034,"kind":"em","anchor1":1489,"anchor2":615,"label":"A(p_a)","labelDistance":45.96194077712559,"labelLocation":-0.09999999999999987},"8760":{"id":8760,"kind":"fermion","anchor1":2189,"anchor2":6552,"label":"\\mu(p_2)","labelDistance":21.25,"labelLocation":1.3125}},"text":{},"shapes":{}}}

==> Figures/Trident.json <==
{"title":"An Example Diagram","elements":{"anchors":{"615":{"id":615,"x":350,"y":350,"r":1},"1127":{"id":1127,"x":200,"y":200,"r":1},"1489":{"id":1489,"x":300,"y":400,"r":1},"2189":{"id":2189,"x":300,"y":200,"r":1},"5791":{"id":5791,"x":400,"y":300,"r":1},"6552":{"id":6552,"x":400,"y":200,"r":1},"6920":{"id":6920,"x":350,"y":300,"r":1},"7523":{"id":7523,"x":400,"y":350,"r":1}},"propagators":{"555":{"id":555,"kind":"em","anchor1":6920,"anchor2":2189},"1759":{"id":1759,"kind":"fermion","anchor1":615,"anchor2":6920},"1815":{"id":1815,"kind":"fermion","anchor1":6920,"anchor2":5791},"3575":{"id":3575,"kind":"fermion","anchor1":1127,"anchor2":2189},"6534":{"id":6534,"kind":"fermion","anchor1":615,"anchor2":7523,"arrow":-1},"7034":{"id":7034,"kind":"em","anchor1":1489,"anchor2":615},"8760":{"id":8760,"kind":"fermion","anchor1":2189,"anchor2":6552}},"text":{},"shapes":{}}}

==> Figures/TridentN.json <==
{"title":"An Example Diagram","elements":{"anchors":{"615":{"id":615,"x":350,"y":350,"r":1},"1127":{"id":1127,"x":200,"y":200,"r":1},"1489":{"id":1489,"x":300,"y":400,"r":1},"2189":{"id":2189,"x":300,"y":200,"r":1},"5791":{"id":5791,"x":400,"y":300,"r":1},"6552":{"id":6552,"x":400,"y":200,"r":1},"6920":{"id":6920,"x":350,"y":300,"r":1},"7523":{"id":7523,"x":400,"y":350,"r":1}},"propagators":{"555":{"id":555,"kind":"em","anchor1":6920,"anchor2":2189,"label":"Z, X","labelDistance":43.044308566870946,"labelLocation":0.37},"1759":{"id":1759,"kind":"fermion","anchor1":615,"anchor2":6920},"1815":{"id":1815,"kind":"fermion","anchor1":6920,"anchor2":5791,"label":"\\mu(p_2)","labelDistance":21.25,"labelLocation":1.7},"3575":{"id":3575,"kind":"fermion","anchor1":1127,"anchor2":2189,"label":"\\nu(p_b)","labelDistance":25,"labelLocation":0.21249999999999997},"6534":{"id":6534,"kind":"fermion","anchor1":615,"anchor2":7523,"arrow":-1,"label":"\\mu(p_1)","labelDistance":15.000000000000002,"labelLocation":1.725},"7034":{"id":7034,"kind":"em","anchor1":1489,"anchor2":615,"label":"A(p_a)","labelDistance":46.845824253608775,"labelLocation":-0.03750000000000015},"8760":{"id":8760,"kind":"fermion","anchor1":2189,"anchor2":6552,"label":"\\nu(p_3)","labelDistance":24.999999999999996,"labelLocation":1.3125}},"text":{},"shapes":{}}}

==> Figures/g-2.json <==
{"title":"An Example Diagram","elements":{"anchors":{"106":{"id":106,"x":400,"y":350,"r":1},"249":{"id":249,"x":450,"y":300,"r":1},"501":{"id":501,"x":550,"y":300,"r":1},"596":{"id":596,"x":800,"y":350,"r":1},"706":{"id":706,"x":200,"y":350,"r":1},"967":{"id":967,"x":150,"y":300,"r":1},"1398":{"id":1398,"x":250,"y":300,"r":1},"1483":{"id":1483,"x":300,"y":250,"r":1},"1742":{"id":1742,"x":700,"y":150,"r":1},"1830":{"id":1830,"x":650,"y":300,"r":1},"1925":{"id":1925,"x":650,"y":300,"r":1},"1931":{"id":1931,"x":100,"y":250,"r":1},"2287":{"id":2287,"x":50,"y":300,"r":1},"3161":{"id":3161,"x":500,"y":250,"r":1},"3163":{"id":3163,"x":700,"y":250,"r":1},"4265":{"id":4265,"x":0,"y":350,"r":1},"4753":{"id":4753,"x":350,"y":300,"r":1},"4800":{"id":4800,"x":100,"y":150,"r":1},"6341":{"id":6341,"x":300,"y":150,"r":1},"6454":{"id":6454,"x":500,"y":150,"r":1},"7848":{"id":7848,"x":750,"y":300,"r":1},"8262":{"id":8262,"x":600,"y":350,"r":1}},"propagators":{"120":{"id":120,"kind":"fermion","anchor1":1830,"anchor2":3163,"label":"F","labelDistance":21.213203435596387,"labelLocation":0.3571428571428572,"strokeWidth":1},"293":{"id":293,"kind":"em","anchor1":1931,"anchor2":4800,"strokeWidth":1},"1017":{"id":1017,"kind":"em","anchor1":3163,"anchor2":1742,"strokeWidth":1},"1232":{"id":1232,"kind":"em","anchor1":2287,"anchor2":967,"strokeWidth":1,"label":"V","labelDistance":-25.714285714285722,"labelLocation":0.5},"1692":{"id":1692,"kind":"fermion","anchor1":106,"anchor2":4753,"arrow":-1,"strokeWidth":1},"1881":{"id":1881,"kind":"fermion","anchor1":706,"anchor2":1398,"strokeWidth":1},"3066":{"id":3066,"kind":"fermion","anchor1":8262,"anchor2":1830,"strokeWidth":1},"3408":{"id":3408,"kind":"dashed","anchor1":249,"anchor2":3161,"arrow":0,"label":"h","labelDistance":21.21320343559643,"labelLocation":0.41428571428571437,"strokeWidth":1},"3444":{"id":3444,"kind":"em","anchor1":4753,"anchor2":1483,"label":"V","labelDistance":26.870057685088796,"labelLocation":0.47333333333333377,"strokeWidth":1},"3552":{"id":3552,"kind":"em","anchor1":1398,"anchor2":1483,"label":"V","labelDistance":26.398653164297777,"labelLocation":0.46666666666666645,"strokeWidth":1},"3958":{"id":3958,"kind":"em","anchor1":3161,"anchor2":6454,"strokeWidth":1},"4129":{"id":4129,"kind":"fermion","anchor1":249,"anchor2":501,"label":"F","labelDistance":-24.285714285714334,"labelLocation":0.4714285714285717,"strokeWidth":1},"5461":{"id":5461,"kind":"fermion","anchor1":967,"anchor2":1931,"arrow":-1,"strokeWidth":1,"label":"F","labelDistance":20.2030508910442,"labelLocation":0.45714285714285674},"5550":{"id":5550,"kind":"fermion","anchor1":596,"anchor2":7848,"arrow":-1,"strokeWidth":1},"5551":{"id":5551,"kind":"fermion","anchor1":706,"anchor2":967,"arrow":-1,"strokeWidth":1},"5940":{"id":5940,"kind":"fermion","anchor1":106,"anchor2":249,"strokeWidth":1},"7766":{"id":7766,"kind":"dashed","anchor1":501,"anchor2":3161,"arrow":0,"label":"h","labelDistance":17.17259325738757,"labelLocation":0.44285714285714284,"strokeWidth":1},"7984":{"id":7984,"kind":"fermion","anchor1":2287,"anchor2":1931,"strokeWidth":1,"label":"F","labelDistance":25.25381361380524,"labelLocation":0.471428571428571},"8847":{"id":8847,"kind":"fermion","anchor1":4265,"anchor2":2287,"strokeWidth":1},"9204":{"id":9204,"kind":"fermion","anchor1":7848,"anchor2":3163,"arrow":-1,"label":"F","labelDistance":23.233508524700863,"labelLocation":0.41428571428571337,"strokeWidth":1},"9711":{"id":9711,"kind":"em","anchor1":1483,"anchor2":6341,"strokeWidth":1},"9734":{"id":9734,"kind":"fermion","anchor1":4753,"anchor2":1398,"arrow":-1,"label":"F","labelDistance":-22,"labelLocation":0.5266666666666668,"strokeWidth":1},"9808":{"id":9808,"kind":"fermion","anchor1":8262,"anchor2":501,"arrow":-1,"strokeWidth":1},"9992":{"id":9992,"kind":"dashed","anchor1":1925,"anchor2":7848,"arrow":0,"label":"h","labelDistance":-18.57142857142861,"labelLocation":0.4714285714285722,"strokeWidth":1}},"text":{},"shapes":{}}}

==> Figures/g-2b.json <==
{"title":"An Example Diagram","elements":{"anchors":{"106":{"id":106,"x":400,"y":350,"r":1},"1398":{"id":1398,"x":250,"y":300,"r":1},"1483":{"id":1483,"x":300,"y":250,"r":1},"3034":{"id":3034,"x":200,"y":350,"r":1},"4753":{"id":4753,"x":350,"y":300,"r":1},"6341":{"id":6341,"x":300,"y":150,"r":1}},"propagators":{"1692":{"id":1692,"kind":"fermion","anchor1":106,"anchor2":4753,"arrow":-1},"1881":{"id":1881,"kind":"fermion","anchor1":3034,"anchor2":1398},"3444":{"id":3444,"kind":"em","anchor1":4753,"anchor2":1483,"label":"V","labelDistance":26.870057685088796,"labelLocation":0.47333333333333377},"3552":{"id":3552,"kind":"em","anchor1":1398,"anchor2":1483,"label":"V","labelDistance":26.398653164297777,"labelLocation":0.46666666666666645},"9711":{"id":9711,"kind":"em","anchor1":1483,"anchor2":6341},"9734":{"id":9734,"kind":"fermion","anchor1":4753,"anchor2":1398,"arrow":-1,"label":"F","labelDistance":-22,"labelLocation":0.5266666666666668}},"text":{},"shapes":{}}}

==> Figures/llX.json <==
{"title":"An Example Diagram","elements":{"anchors":{"2606":{"id":2606,"x":400,"y":350,"r":1},"3233":{"id":3233,"x":300,"y":300,"r":1},"8620":{"id":8620,"x":400,"y":250,"r":1},"9974":{"id":9974,"x":200,"y":300,"r":1}},"propagators":{"1424":{"id":1424,"kind":"em","anchor1":9974,"anchor2":3233,"label":"X_\\mu(P)"},"4261":{"id":4261,"kind":"fermion","anchor1":3233,"anchor2":8620,"arrow":-1,"label":"\\bar{l} (p^+)","labelDistance":-8.497058314499194,"labelLocation":1.4919999999999998},"7915":{"id":7915,"kind":"fermion","anchor1":3233,"anchor2":2606,"label":"l (p^-)","labelDistance":42.485291572495996,"labelLocation":1.4}},"text":{},"shapes":{}}}

==> Figures/mmb.json <==
{"title":"An Example Diagram","elements":{"anchors":{"574":{"id":574,"x":350,"y":300,"r":1},"1704":{"id":1704,"x":500,"y":400,"r":3},"3701":{"id":3701,"x":250,"y":300,"r":1},"8592":{"id":8592,"x":500,"y":200,"r":1},"9250":{"id":9250,"x":350,"y":400,"r":1},"9500":{"id":9500,"x":150,"y":300,"r":1}},"propagators":{"2215":{"id":2215,"kind":"dashed","anchor1":3701,"anchor2":574,"label":"M^+(k)","labelDistance":30.769230769230766,"labelLocation":-0.5769230769230771},"3116":{"id":3116,"kind":"em","anchor1":3701,"anchor2":9250,"label":"X_\\mu(p_2)","labelDistance":14.14213562373094,"labelLocation":1.3800000000000001},"3543":{"id":3543,"kind":"dashed","anchor1":9500,"anchor2":3701},"4197":{"id":4197,"kind":"fermion","anchor1":574,"anchor2":8592,"arrow":-1,"label":"l^+(p_3)","labelDistance":-24.12945853579745,"labelLocation":1.290769230769231},"5051":{"id":5051,"kind":"fermion","anchor1":574,"anchor2":1704,"label":"\\nu_l(p_1)","labelDistance":40.77046442255435,"labelLocation":1.2092307692307693}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/ABF.json <==
{"title":"An Example Diagram","elements":{"anchors":{"1":{"id":1,"x":50,"y":100,"r":1},"2":{"id":2,"x":150,"y":200},"3":{"id":3,"x":50,"y":300,"r":1},"4":{"id":4,"x":400,"y":100,"r":1},"5":{"id":5,"x":300,"y":200},"6":{"id":6,"x":400,"y":300,"r":1}},"propagators":{"1":{"id":1,"kind":"fermion","label":"\\bar{e}(p^+)","anchor1":2,"anchor2":1,"labelDistance":40.30508652763321,"labelLocation":0.935},"2":{"id":2,"kind":"fermion","label":"e(p^-)","anchor1":3,"anchor2":2,"labelDistance":-36.76955262170048,"labelLocation":0.06999999999999998},"3":{"id":3,"kind":"em","stroke":"#2d89d3","label":"V_\\mu","anchor1":2,"anchor2":5},"4":{"id":4,"kind":"fermion","label":"\\bar{f}(k^+)","anchor1":4,"anchor2":5,"labelDistance":-10.606601717798217,"labelLocation":-0.325},"5":{"id":5,"kind":"fermion","label":"f(k^-)","anchor1":5,"anchor2":6,"labelDistance":21.21320343559641,"labelLocation":1.2999999999999998}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/SD.json <==
{"title":"An Example Diagram","elements":{"anchors":{"574":{"id":574,"x":350,"y":300,"r":8},"1704":{"id":1704,"x":500,"y":400,"r":3},"3701":{"id":3701,"x":250,"y":300,"r":1},"8565":{"id":8565,"x":500,"y":300,"r":1},"8592":{"id":8592,"x":500,"y":200,"r":1},"9250":{"id":9250,"x":350,"y":400,"r":1},"9500":{"id":9500,"x":150,"y":300,"r":1}},"propagators":{"914":{"id":914,"kind":"em","anchor1":574,"anchor2":8565,"label":"A_\\mu (p_2)","labelDistance":1,"labelLocation":1.3866666666666667},"2215":{"id":2215,"kind":"dashed","anchor1":3701,"anchor2":574,"label":"M^+(k)","labelDistance":30.769230769230766,"labelLocation":-0.5769230769230771},"3543":{"id":3543,"kind":"dashed","anchor1":9500,"anchor2":3701},"4197":{"id":4197,"kind":"fermion","anchor1":574,"anchor2":8592,"arrow":-1,"label":"l^+(p_3)","labelDistance":-24.12945853579745,"labelLocation":1.290769230769231},"5051":{"id":5051,"kind":"fermion","anchor1":574,"anchor2":1704,"label":"\\nu_l(p_1)","labelDistance":40.77046442255435,"labelLocation":1.2092307692307693}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/TrC.json <==
{"title":"An Example Diagram","elements":{"anchors":{"615":{"id":615,"x":350,"y":350,"r":1},"1127":{"id":1127,"x":200,"y":200,"r":1},"1489":{"id":1489,"x":300,"y":400,"r":1},"2189":{"id":2189,"x":300,"y":200,"r":1},"5791":{"id":5791,"x":400,"y":300,"r":1},"6552":{"id":6552,"x":400,"y":200,"r":1},"6920":{"id":6920,"x":350,"y":300,"r":1},"7523":{"id":7523,"x":400,"y":350,"r":1}},"propagators":{"555":{"id":555,"kind":"em","anchor1":6920,"anchor2":2189,"label":"W","labelDistance":27.950849718747374,"labelLocation":0.4},"1759":{"id":1759,"kind":"fermion","anchor1":615,"anchor2":6920},"1815":{"id":1815,"kind":"fermion","anchor1":6920,"anchor2":5791,"label":"\\nu(p_3)","labelDistance":16.25,"labelLocation":1.675},"3575":{"id":3575,"kind":"fermion","anchor1":1127,"anchor2":2189,"label":"\\nu(p_b)","labelDistance":24.999999999999996,"labelLocation":0.2625},"6534":{"id":6534,"kind":"fermion","anchor1":615,"anchor2":7523,"arrow":-1,"label":"\\mu(p_1)","labelDistance":16.25,"labelLocation":1.7},"7034":{"id":7034,"kind":"em","anchor1":1489,"anchor2":615,"label":"A(p_a)","labelDistance":45.96194077712559,"labelLocation":-0.09999999999999987},"8760":{"id":8760,"kind":"fermion","anchor1":2189,"anchor2":6552,"label":"\\mu(p_2)","labelDistance":21.25,"labelLocation":1.3125}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/Trident.json <==
{"title":"An Example Diagram","elements":{"anchors":{"615":{"id":615,"x":350,"y":350,"r":1},"1127":{"id":1127,"x":200,"y":200,"r":1},"1489":{"id":1489,"x":300,"y":400,"r":1},"2189":{"id":2189,"x":300,"y":200,"r":1},"5791":{"id":5791,"x":400,"y":300,"r":1},"6552":{"id":6552,"x":400,"y":200,"r":1},"6920":{"id":6920,"x":350,"y":300,"r":1},"7523":{"id":7523,"x":400,"y":350,"r":1}},"propagators":{"555":{"id":555,"kind":"em","anchor1":6920,"anchor2":2189},"1759":{"id":1759,"kind":"fermion","anchor1":615,"anchor2":6920},"1815":{"id":1815,"kind":"fermion","anchor1":6920,"anchor2":5791},"3575":{"id":3575,"kind":"fermion","anchor1":1127,"anchor2":2189},"6534":{"id":6534,"kind":"fermion","anchor1":615,"anchor2":7523,"arrow":-1},"7034":{"id":7034,"kind":"em","anchor1":1489,"anchor2":615},"8760":{"id":8760,"kind":"fermion","anchor1":2189,"anchor2":6552}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/TridentN.json <==
{"title":"An Example Diagram","elements":{"anchors":{"615":{"id":615,"x":350,"y":350,"r":1},"1127":{"id":1127,"x":200,"y":200,"r":1},"1489":{"id":1489,"x":300,"y":400,"r":1},"2189":{"id":2189,"x":300,"y":200,"r":1},"5791":{"id":5791,"x":400,"y":300,"r":1},"6552":{"id":6552,"x":400,"y":200,"r":1},"6920":{"id":6920,"x":350,"y":300,"r":1},"7523":{"id":7523,"x":400,"y":350,"r":1}},"propagators":{"555":{"id":555,"kind":"em","anchor1":6920,"anchor2":2189,"label":"Z, X","labelDistance":43.044308566870946,"labelLocation":0.37},"1759":{"id":1759,"kind":"fermion","anchor1":615,"anchor2":6920},"1815":{"id":1815,"kind":"fermion","anchor1":6920,"anchor2":5791,"label":"\\mu(p_2)","labelDistance":21.25,"labelLocation":1.7},"3575":{"id":3575,"kind":"fermion","anchor1":1127,"anchor2":2189,"label":"\\nu(p_b)","labelDistance":25,"labelLocation":0.21249999999999997},"6534":{"id":6534,"kind":"fermion","anchor1":615,"anchor2":7523,"arrow":-1,"label":"\\mu(p_1)","labelDistance":15.000000000000002,"labelLocation":1.725},"7034":{"id":7034,"kind":"em","anchor1":1489,"anchor2":615,"label":"A(p_a)","labelDistance":46.845824253608775,"labelLocation":-0.03750000000000015},"8760":{"id":8760,"kind":"fermion","anchor1":2189,"anchor2":6552,"label":"\\nu(p_3)","labelDistance":24.999999999999996,"labelLocation":1.3125}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/g-2.json <==
{"title":"An Example Diagram","elements":{"anchors":{"106":{"id":106,"x":400,"y":350,"r":1},"249":{"id":249,"x":450,"y":300,"r":1},"501":{"id":501,"x":550,"y":300,"r":1},"596":{"id":596,"x":800,"y":350,"r":1},"706":{"id":706,"x":200,"y":350,"r":1},"967":{"id":967,"x":150,"y":300,"r":1},"1398":{"id":1398,"x":250,"y":300,"r":1},"1483":{"id":1483,"x":300,"y":250,"r":1},"1742":{"id":1742,"x":700,"y":150,"r":1},"1830":{"id":1830,"x":650,"y":300,"r":1},"1925":{"id":1925,"x":650,"y":300,"r":1},"1931":{"id":1931,"x":100,"y":250,"r":1},"2287":{"id":2287,"x":50,"y":300,"r":1},"3161":{"id":3161,"x":500,"y":250,"r":1},"3163":{"id":3163,"x":700,"y":250,"r":1},"4265":{"id":4265,"x":0,"y":350,"r":1},"4753":{"id":4753,"x":350,"y":300,"r":1},"4800":{"id":4800,"x":100,"y":150,"r":1},"6341":{"id":6341,"x":300,"y":150,"r":1},"6454":{"id":6454,"x":500,"y":150,"r":1},"7848":{"id":7848,"x":750,"y":300,"r":1},"8262":{"id":8262,"x":600,"y":350,"r":1}},"propagators":{"120":{"id":120,"kind":"fermion","anchor1":1830,"anchor2":3163,"label":"F","labelDistance":21.213203435596387,"labelLocation":0.3571428571428572,"strokeWidth":1},"293":{"id":293,"kind":"em","anchor1":1931,"anchor2":4800,"strokeWidth":1},"1017":{"id":1017,"kind":"em","anchor1":3163,"anchor2":1742,"strokeWidth":1},"1232":{"id":1232,"kind":"em","anchor1":2287,"anchor2":967,"strokeWidth":1,"label":"V","labelDistance":-25.714285714285722,"labelLocation":0.5},"1692":{"id":1692,"kind":"fermion","anchor1":106,"anchor2":4753,"arrow":-1,"strokeWidth":1},"1881":{"id":1881,"kind":"fermion","anchor1":706,"anchor2":1398,"strokeWidth":1},"3066":{"id":3066,"kind":"fermion","anchor1":8262,"anchor2":1830,"strokeWidth":1},"3408":{"id":3408,"kind":"dashed","anchor1":249,"anchor2":3161,"arrow":0,"label":"h","labelDistance":21.21320343559643,"labelLocation":0.41428571428571437,"strokeWidth":1},"3444":{"id":3444,"kind":"em","anchor1":4753,"anchor2":1483,"label":"V","labelDistance":26.870057685088796,"labelLocation":0.47333333333333377,"strokeWidth":1},"3552":{"id":3552,"kind":"em","anchor1":1398,"anchor2":1483,"label":"V","labelDistance":26.398653164297777,"labelLocation":0.46666666666666645,"strokeWidth":1},"3958":{"id":3958,"kind":"em","anchor1":3161,"anchor2":6454,"strokeWidth":1},"4129":{"id":4129,"kind":"fermion","anchor1":249,"anchor2":501,"label":"F","labelDistance":-24.285714285714334,"labelLocation":0.4714285714285717,"strokeWidth":1},"5461":{"id":5461,"kind":"fermion","anchor1":967,"anchor2":1931,"arrow":-1,"strokeWidth":1,"label":"F","labelDistance":20.2030508910442,"labelLocation":0.45714285714285674},"5550":{"id":5550,"kind":"fermion","anchor1":596,"anchor2":7848,"arrow":-1,"strokeWidth":1},"5551":{"id":5551,"kind":"fermion","anchor1":706,"anchor2":967,"arrow":-1,"strokeWidth":1},"5940":{"id":5940,"kind":"fermion","anchor1":106,"anchor2":249,"strokeWidth":1},"7766":{"id":7766,"kind":"dashed","anchor1":501,"anchor2":3161,"arrow":0,"label":"h","labelDistance":17.17259325738757,"labelLocation":0.44285714285714284,"strokeWidth":1},"7984":{"id":7984,"kind":"fermion","anchor1":2287,"anchor2":1931,"strokeWidth":1,"label":"F","labelDistance":25.25381361380524,"labelLocation":0.471428571428571},"8847":{"id":8847,"kind":"fermion","anchor1":4265,"anchor2":2287,"strokeWidth":1},"9204":{"id":9204,"kind":"fermion","anchor1":7848,"anchor2":3163,"arrow":-1,"label":"F","labelDistance":23.233508524700863,"labelLocation":0.41428571428571337,"strokeWidth":1},"9711":{"id":9711,"kind":"em","anchor1":1483,"anchor2":6341,"strokeWidth":1},"9734":{"id":9734,"kind":"fermion","anchor1":4753,"anchor2":1398,"arrow":-1,"label":"F","labelDistance":-22,"labelLocation":0.5266666666666668,"strokeWidth":1},"9808":{"id":9808,"kind":"fermion","anchor1":8262,"anchor2":501,"arrow":-1,"strokeWidth":1},"9992":{"id":9992,"kind":"dashed","anchor1":1925,"anchor2":7848,"arrow":0,"label":"h","labelDistance":-18.57142857142861,"labelLocation":0.4714285714285722,"strokeWidth":1}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/g-2b.json <==
{"title":"An Example Diagram","elements":{"anchors":{"106":{"id":106,"x":400,"y":350,"r":1},"1398":{"id":1398,"x":250,"y":300,"r":1},"1483":{"id":1483,"x":300,"y":250,"r":1},"3034":{"id":3034,"x":200,"y":350,"r":1},"4753":{"id":4753,"x":350,"y":300,"r":1},"6341":{"id":6341,"x":300,"y":150,"r":1}},"propagators":{"1692":{"id":1692,"kind":"fermion","anchor1":106,"anchor2":4753,"arrow":-1},"1881":{"id":1881,"kind":"fermion","anchor1":3034,"anchor2":1398},"3444":{"id":3444,"kind":"em","anchor1":4753,"anchor2":1483,"label":"V","labelDistance":26.870057685088796,"labelLocation":0.47333333333333377},"3552":{"id":3552,"kind":"em","anchor1":1398,"anchor2":1483,"label":"V","labelDistance":26.398653164297777,"labelLocation":0.46666666666666645},"9711":{"id":9711,"kind":"em","anchor1":1483,"anchor2":6341},"9734":{"id":9734,"kind":"fermion","anchor1":4753,"anchor2":1398,"arrow":-1,"label":"F","labelDistance":-22,"labelLocation":0.5266666666666668}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/llX.json <==
{"title":"An Example Diagram","elements":{"anchors":{"2606":{"id":2606,"x":400,"y":350,"r":1},"3233":{"id":3233,"x":300,"y":300,"r":1},"8620":{"id":8620,"x":400,"y":250,"r":1},"9974":{"id":9974,"x":200,"y":300,"r":1}},"propagators":{"1424":{"id":1424,"kind":"em","anchor1":9974,"anchor2":3233,"label":"X_\\mu(P)"},"4261":{"id":4261,"kind":"fermion","anchor1":3233,"anchor2":8620,"arrow":-1,"label":"\\bar{l} (p^+)","labelDistance":-8.497058314499194,"labelLocation":1.4919999999999998},"7915":{"id":7915,"kind":"fermion","anchor1":3233,"anchor2":2606,"label":"l (p^-)","labelDistance":42.485291572495996,"labelLocation":1.4}},"text":{},"shapes":{}}}

==> PhX arXiv/Figures/mmb.json <==
{"title":"An Example Diagram","elements":{"anchors":{"574":{"id":574,"x":350,"y":300,"r":1},"1704":{"id":1704,"x":500,"y":400,"r":3},"3701":{"id":3701,"x":250,"y":300,"r":1},"8592":{"id":8592,"x":500,"y":200,"r":1},"9250":{"id":9250,"x":350,"y":400,"r":1},"9500":{"id":9500,"x":150,"y":300,"r":1}},"propagators":{"2215":{"id":2215,"kind":"dashed","anchor1":3701,"anchor2":574,"label":"M^+(k)","labelDistance":30.769230769230766,"labelLocation":-0.5769230769230771},"3116":{"id":3116,"kind":"em","anchor1":3701,"anchor2":9250,"label":"X_\\mu(p_2)","labelDistance":14.14213562373094,"labelLocation":1.3800000000000001},"3543":{"id":3543,"kind":"dashed","anchor1":9500,"anchor2":3701},"4197":{"id":4197,"kind":"fermion","anchor1":574,"anchor2":8592,"arrow":-1,"label":"l^+(p_3)","labelDistance":-24.12945853579745,"labelLocation":1.290769230769231},"5051":{"id":5051,"kind":"fermion","anchor1":574,"anchor2":1704,"label":"\\nu_l(p_1)","labelDistance":40.77046442255435,"labelLocation":1.2092307692307693}},"text":{},"shapes":{}}}
